Quasitoric manifolds and Small covers over properly colored polytopes: Immersions and Embeddings

We construct small covers and quasitoric manifolds over $n$-dimensional simple polytopes which allow proper colorings of facets with $n$ colors. We calculate Stiefel-Whitney classes of these manifolds as obstructions to immersions and embeddings into Euclidean spaces. The largest dimension required for embedding is achieved in the case $n$ is a power of two.

==> 00README.txt <==
nohypertex
